Equations of State, Thermodynamics, and Miscibility Curves for Jovian Planet and Giant Exoplanet Evolutionary Models

The equation of state of hydrogen-helium (H-He) mixtures plays a vital role in the evolution and structure of gas giant planets and exoplanets. Recent equations of state that account for hydrogen-helium interactions, coupled with hydrogen-helium immiscibility curves, can now produce more physical evolutionary models, such as accounting for helium rain with greater fidelity than in the past. In this work, we present a set of tools for planetary evolution\footnote{All tables of thermodynamic quantities and derivatives are available at \url{https://github.com/Rob685/hhe_eos_misc}, along with a unified Python interface. Tutorials demonstrating the interface are also available in the repository.} that provides a Python interface for existing tables of useful thermodynamic quantities, state-of-the-art H-He equations of state, and pressure-dependent H-He immiscibility curves. In particular, for a collection of independent variable choices, we provide scripts to calculate the variety of thermodynamic derivatives used to model convection and energy transport. These include the chemical potential derived from the internal energy, which is a modeling necessity in the presence of composition gradients when entropy is the other primary variable. Finally, an entropy-based convection formalism is presented and fully described that highlights the physical differences between adiabatic and isentropic interior models. This centralized resource is meant to facilitate both giant planet structural and evolutionary modeling and the entry of new research groups into the field of giant planet modeling.

==> response_final.txt <==
We have addressed the referee's final points and updated slightly the figures in question, as well as the associated figure captions. Below we add a direct response to that specific issue raised.  In addition, we note below we have added in the text an extra sentence of clarification concerning the wet adiabat discussion. We hope with these updates we have clarified the remaining issues.
All the new text in the manuscript has been bolded.

Reviewer:
>The authors have resubmitted a significantly revised version of their manuscript, taking into account most of my comments and suggestions. The description of the package and its accuracy as well as an example of use on an evolution model are definitely very positive additions. 

>I find it however quite odd not having disclosed earlier the complementary article to be published in ApJ (Sur et al 2024). Based on the preprint published on arXiV and cited in the current manuscript, I can see that at least figure 2 and 4 are already in the second paper which is quite a significant overlap in my opinion. That being said I believe that the current manuscript contains sufficient material to be considered as a standalone manuscript. For future publications, I believe it would be more ethical to disclose other manuscripts at the time of submission.

RESPONSE: We posted the preprint for the current paper roughly 5 months before Sur et al. 2024 submitted their paper and Sur et al. 2024 originally derived their Figures 2 and 3 from our original manuscript. Sur et al. 2024 even cites this original manuscript when reproducing these figures. Note that in our original manuscript (https://arxiv.org/pdf/2401.04172), we cited Howard & Guillot 2023a as the inspiration for the top panel of Figure 1. 

In the current manuscript, we have added an adiabatic one Juptier mass profile to Figure 1 at different ages to compare the EOS adiabats to an example model profile, thereby now clearly distinguishing the figure from the one found in Sur et al. 2024. We also indicate that this figure is now a variation of the one found in Sur et al. 2024 in the figure caption, even though Figure 1 was in our manuscript first. As for Figure 4, it was also first published in the original version of this manuscript, and Sur et al. 2024 also cited our preprint when reproducing it. To further distinguish Figure 4 from that of Sur et al. 2024, we have added the temperature shifts that various authors have found in their evolutionary models. We also note in the figure caption that a vaiant of this figure is found in Sur et al. (2024). 

>The added discussion about the latent heat in section 6.2, as well as the few considerations in the conclusion with corresponding references are most welcome and partially fulfill my requests. I understand that a complete study of the convection with partially miscible fluids would be a considerable undertaking and probably beyond what the authors want for their current manuscript. This is however the natural item to consider when one wants to include an accurate phase separation diagram to a convection code. I also find the argument that other authors having published with the same short-comings quite weak and unfair. The authors need to make it clear that the Ledoux criterion relies on a set of assumptions among which the full miscibility of the species.

RESPONSE: We have added a sentence, near the beginning of section 6.2, to make it clear that the Ledoux condition relies on these assumptions. 

>Regarding the definition of chi_T and chi_rho, I stand by my initial comment. I agree with the authors that they are reusing ScvH and CMS notations, but, in thermodynamics, the standard is to use the subscript to indicate what is constant during the transformation (see for instance Quantities, Units and Symbols in Physical Chemistry, Blackwell Science, IUPAC, 1993). The notation in the manuscript are however acceptable since the derivatives were properly defined in eq. (17,18).

>All in all, I believe the manuscript is now of sufficient quality to be recommended for publication with minor revisions. I would ask the authors to see if they can make Figure 2 and 4 different from the Sur et al. publication. I would also ask the authors to make it clearer that full miscibility is assumed when deriving the Ledoux criterion.
